OPAL a Versatile Tool for Charged Particle Accelerator Simulations

Many sophisticated computer models have been developed to understand the behaviour of particle accelerators. Even these complex models often do not describe the measured data. Interactions of the beam with external fields, other particles in the same beam and the beam walls all present modelling challenges. These can be challenging to model correctly even with modern supercomputers. This paper describes OPAL (Object Oriented Parallel Accelerator Library), a parallel open source tool for charged-particle optics in linear accelerators and rings, including 3D space charge. OPAL is built from the ground up as a parallel application exemplifying the fact that high performance computing is the third leg of science, complementing theory and experiment. Using the MAD language with extensions, OPAL can run on a laptop as well as on the largest high performance computing systems. The OPAL framework makes it easy to add new features in the form of new C++ classes, enabling the modelling of many physics processes and field types. OPAL comes in two flavours: OPAL-cycl: tracks particles with 3D space charge including neighbouring turns in cyclotrons and FFAs with time as the independent variable. OPAL-t: models beam lines, linacs, rf-photo injectors and complete XFELs excluding the undulator. The code is managed through the git distributed version control system. A suite of unit tests have been developed for various parts of OPAL, validating each part of the code independently. System tests validate the overall integration of different elements.

==> figs/2d_grid.tikz <==
\begin{tikzpicture}
\draw[step=1cm,gray,dashed] (-3,0) grid (3,6);
\draw[step=1cm,gray,dashed,fill=gray!30] (-3,3) rectangle (-2,4); 
\draw[step=1cm,gray,dashed,fill=gray!30] (-2,1) rectangle (-1,2); 
\draw[step=1cm,gray,dashed,fill=gray!30] (-2,2) rectangle (-1,3); 
\draw[step=1cm,gray,dashed,fill=gray!30] (-2,3) rectangle (-1,4);
\draw[step=1cm,gray,dashed,fill=gray!30] (-1,1) rectangle (0,2);
\draw[step=1cm,gray,dashed,fill=gray!30] (-1,0) rectangle (0,1);
\draw[step=1cm,gray,dashed,fill=gray!30] (0,0) rectangle (1,1);
\draw[step=1cm,gray,dashed,fill=gray!30] (0,1) rectangle (1,2);
\draw[step=1cm,gray,dashed,fill=gray!30] (1,1) rectangle (2,2);
\draw[step=1cm,gray,dashed,fill=gray!30] (1,2) rectangle (2,3); 
\draw[step=1cm,gray,dashed,fill=gray!30] (1,3) rectangle (2,4);
\draw[step=1cm,gray,dashed,fill=gray!30] (2,3) rectangle (3,4);
\draw[step=1cm,gray,dashed,fill=gray!30] (-3,4) rectangle (-2,5);
\draw[step=1cm,gray,dashed,fill=gray!30] (-3,5) rectangle (-2,6);
\draw[step=1cm,gray,dashed,fill=gray!30] (2,4) rectangle (3,5);
\draw[step=1cm,gray,dashed,fill=gray!30] (2,5) rectangle (3,6);   
\draw[black, thick] (0.,0.5) parabola  ( 2.5,5.5); 
\draw[black, thick] (0.,0.5) parabola  ( -2.5,5.5);
\draw [->,gray] (-1.55,2.5) -- (-1,2.8);
\node[above] (n) at (-1,2.8) {$\vec{n}$};
\draw [<-,gray] (1.0,4.1) -- (2,3.7);
\node[above] (n) at (1,4.1) {$\vec{n}$};
%\tikz[label distance=4mm]
\draw (-1.2,2.1) node[circle,fill=yellow]{};
\draw [->,thick] (-1.2,2.1) -- (-0.3,2.1);
\draw (0,4.1) node[circle,fill=green]{};
\draw [->,thick] (0,4.1) -- (0.3,4.4);
\draw (1.2,3.5) node[circle,fill=red]{};
\draw [<-,thick] (1.8,3.5) -- (1.2,3.5);
\end{tikzpicture}

==> figs/Incident.tikz <==
\scalebox{0.7} {
\begin{tikzpicture}
\usetikzlibrary{arrows}
\draw [very thick] (-2.5,0) -- (2.5,0);
\draw[gray!30,fill=gray!30] (-2.5,-1.5) rectangle (2.5,0); 
\draw [->,dashed,-latex] (0,0) -- (0,3);
%\node[below] (w) at (-0.15,0.5) {$\vec{w}$};
\node[right=3pt] (n) at (0,3) {Surface normal $\vec{n}$};
\path[draw=black,fill=black] (-2,2.0) circle (2pt);
\node[above=3pt] (electron) at (-2,2) {Incident electron};
\path[draw=black,fill=black] (2,2.0) circle (2pt);
\node[above=3pt] (electron1) at (2,2) {Backscattered electron};
\draw [->,-latex] (-2,2.0) -- (0,0);
\draw [dashed,->,-latex]  (0,0) -- (2,2.0);
\draw [dashed,->,-latex]  (0,0) -- (0.5,-0.8);
\draw [dashed,->,-latex]  (0.5,-0.8) -- (2,1);
\path[draw=black,fill=black] (2,1.0) circle (2pt);
\node[right=3pt] (electron1) at (2,1) {Rediffused electron};
\draw [dashed,->,-latex]  (0.5,-0.8) -- (-0.5,-0.2);
\draw [dashed,->,-latex] (-0.5,-0.2) -- (-2,0.4);
\draw [dashed,->,-latex] (-0.5,-0.2) -- (-1.7,0.8);
\path[draw=black,fill=black] (-2,0.4) circle (2pt);
\path[draw=black,fill=black] (-1.7,0.8) circle (2pt);
\node[left=3pt] (electron1) at (-1.7,0.8) {True secondaries};
\node[above] (theta) at (-0.15,0.25) {$\theta$};
\draw (0,0.3) arc (90:135:0.3);
\end{tikzpicture}
}

==> figs/Line_Triangle.tikz <==
\scalebox{0.7}{
\begin{tikzpicture}
\usetikzlibrary{arrows}
\draw [->,black,-latex] (-1.5,0) -- (1.5,0);
\draw [->,black,-latex] (-1.5,0) -- (-1.5,2);
\draw (1.5,0) -- (0.0,2);
\draw  [<-,black,latex-](0.0,2) -- (-1.5,0.0);
\draw [->,black,-latex,dashed] (-1.5,0) -- (0.5,0.5);
\node[below=5pt] (w) at (-0.15,0.5) {$\vec{w}$};
\draw[dashed] (0.5,0.5) -- (-1.18,0.5);
\draw[dashed] (0.5,0.5) -- (0.01,0.0);
\node[above=3pt] (ti) at (-1.18,0.5) {$t_i$};
\node[below=3pt] (si) at (0.01,0.0) {$s_i$};
\node[above=3pt] (t0) at (-1.7,0.) {$\mathbf{t_0}$};
\node[right=4pt] (t1) at (1.5,0) {$\mathbf{t_1}$};
\node[above=3pt] (t2) at (0.0,2.0) {$\mathbf{t_2}$};
\node[above] (n) at (-1.5,2) {$\vec{n}$};
\node[above] (v) at (-0.5,1.5) {$\vec{v}$};
\node[below=2pt] (u) at (1.2,0.0) {$\vec{u}$};
\path[draw=black,fill=black] (0.0,2.0) circle (2pt);
\path[draw=black,fill=black] (1.5,0.0) circle (2pt);
\path[draw=black,fill=black] (-1.5,0.0) circle (2pt);
\draw (-3.5,-1) -- (2.5,-1);
\draw (2.5,-1) -- (5,3);
\draw (0,3) -- (5,3);
\draw (-3.5,-1) -- (0,3);
\draw (0.5,0.5) -- (1.6,5);
\path[draw=black] (0.5,0.5) circle (2pt);
\node[above=7pt,left=2pt] (I) at (0.5,0.5) {$\mathbf{I}$};
\node[right=3pt] (x0) at (1.6,5) {$\mathbf{x_0}$};
\draw[dashed] (0.5,0.5) -- (-0.1,-1.9);
\node[right=3pt] (x1) at (0.0,-1.9) {$\mathbf{x_1}$};
\node[right=2pt] (ri) at (1,2.5) {$r_i$};
\path[draw=black,fill=black] (-0.1,-1.9) circle (2pt);
\path[draw=black,fill=black] (1.6,5) circle (2pt);
\end{tikzpicture}
}
